Modeling Word Emotion in Historical Language: Quantity Beats Supposed Stability in Seed Word Selection

To understand historical texts, we must be aware that language -- including the emotional connotation attached to words -- changes over time. In this paper, we aim at estimating the emotion which is associated with a given word in former language stages of English and German. Emotion is represented following the popular Valence-Arousal-Dominance (VAD) annotation scheme. While being more expressive than polarity alone, existing word emotion induction methods are typically not suited for addressing it. To overcome this limitation, we present adaptations of two popular algorithms to VAD. To measure their effectiveness in diachronic settings, we present the first gold standard for historical word emotions, which was created by scholars with proficiency in the respective language stages and covers both English and German. In contrast to claims in previous work, our findings indicate that hand-selecting small sets of seed words with supposedly stable emotional meaning is actually harmful rather than helpful.

==> figs/words-per-year.csv <==
decade	coha	dta
1700	0	11263688
1710		0
1720		0
1730		10116440
1740		0
1750		0
1760		13264679
1770		0
1780		0
1790		12411950
1800		0
1810		0
1820		13829908
1830	13071272	0
1840	15164658	0
1850	15574630	20015402
1860	15993620	0
1870	17565601	0
1880	19038494	19273548
1890	19252113	0
1900	20800073	
1910	21501927	
1920	24251096	
1930	23361940	
1940	23131701	
1950	23341826	
1960	22792783	
1970	22544547	
1980	23902627	
1990	26460087	
2000	27909686	
